Chain ordering of phospholipids in membranes containing cholesterol: What matters?

Cholesterol (CHOL) drives lipid segregation and is thus a key player for the formation of lipid rafts and followingly for the ability of a cell to, e.g., enable selective agglomeration of proteins. The lipid segregation is driven by cholesterol's affinity for saturated lipids, which stands directly in relation to the ability of cholesterol to order the individual phospholipid (PL) acyl chains. In this work, Molecular Dynamics simulations of DPPC (Dipalmitoylphosphatidylcholine, saturated lipid) and DLiPC (Dilineoylphosphatidylcholine, unsaturated lipid) mixtures with cholesterol are used to elucidate the underlying mechanisms of the cholesterol ordering effect. To this end, all enthalpic contributions, experienced by the PL molecules, are recorded as a function of the PL's acyl chain order. This involves, the PL-PL, the PL-cholesterol interaction, the interaction of the PLs with water, and the interleaflet interaction. This systematic analysis allows one to unravel differences of saturated and unsaturated lipids in terms of the different interaction factors. It turns out that cholesterol's impact on chain ordering stems not only from direct interactions with the PLs but is also indirectly present in the other energy contributions. Furthermore, the analysis sheds light on the relevance of the entropic contributions, related to the degrees of freedom of the acyl chain.

==> figures/table.csv <==
System,Temperatures(K),Lengths(ns),#Phospholipids,#Cholesterol
DPPC,330-350,>1000,204,0
DLiPC,290-330,>1000,204,0
DPPC/CHOL10%,330-350,>500,360,40
DPPC/CHOL20%,330-350,>800,280,70
DPPC/CHOL30%,330-350,>500,252,108
DLiPC/CHOL10%,290-330,>900,306,34
DLiPC/CHOL20%,290-330,>600,256,64
DLiPC/CHOL30%,290-330,>500,238,102

